Probing 95 GeV Higgs in the 2HDM Type-III

The recent results reported by the CMS collaboration, indicating "bumps" in the $\gamma\gamma$ and $\tau\tau$ channels at $m_\phi\approx 95$ GeV, provide interesting hints for new physics. We find that the lightest Higgs state of the general 2HDM (2HDM Type-III) can perfectly and simultaneously accommodate the two excesses alongside with the LEP long-standing anomaly observed in the $b\bar{b}$ channel while meeting all theoretical and experimental requirements. Furthermore, the study predicts an enhanced production process for the SM-like Higgs in $pp\to t\bar t H_{\rm SM}$, offering a testable hypothesis for future experiments.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

